Asymmetric Cross-Correlation functions with delays in Sco X-1: Evidence of possible Jet triggering

The formation and origin of Jets from Z sources are not well understood, although an X-ray-radio correlation has been observed. We analyzed a few observations of Sco X-1 using the Rossi X-ray Timing Experiment Satellite. Out of the 17 observations, 5 showed lags of a few 10s of seconds with an asymmetry in the CCF between the soft and hard bands in their cross-correlation function (CCF) analysis. Interestingly, during these observations, a ballistic-type radio jet of Ultra-relativistic(UR) nature was reported. The observed lags and associated cross-correlation coefficients were validated using simulations. The rest of the 12 observations' CCFs were symmetric, and their associated Power Density Spectrum (PDS) displayed Normal Branch(NBO)/Normal + Horizontal Branch Oscillations(NBO+HBO). The X-ray spectral study of 2 obs. where radio core emission was seen with abrupt variation in both PDS and CCF showed a black-body flux variation of 10-20%, but no spectral parameter varied. We suggest that the ballistic jet caused a disturbance in the inner accretion region, viz., the Boundary Layer plausibly along with the Corona, that caused the lags observed in the CCFs along with the absence of any oscillatory features in the PDS tracing only a flat-topped noise. Whereas the regions with no lags showed a persistent NBO/NBO+HBO feature, suggesting a steady accretion flow. Although the UR jet can't be related to NBO or HBO, we suggest it could be related to the phenomena that cause NBO since the majority of PDSs displayed NBO. We also constrain the inner accretion region size to 20-30 km, which is responsible for the accretion ejecta in Sco X-1.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
